Implementation and Performance Analysis of a Low Resolution OFDM System Prototype With Low Cost Hardware

The present work focus on the implementation and analyze of performance of a low-resolution OFDM system prototype with low-cost hardware. A software defined radio (SDR) system was chosen in this implementation due to its various advantages over a traditional radio system. Among the options of SDR devices available, the use of universal software radio peripherals (USRP) was avoided due to its high cost, despite its popularity in this field of research. Alternatively, a combination of two low-cost SDRs, "Hackrf One" and "RTL- SDR Blog V3" with the GNU Radio, a popular, free and open source radio software, were used. Thus, it was possible to emulate the behavior of a low resolution ADC in the receiver, characterize its performance and estimate its energy savings. This allowed us to determine the feasibility of building a component with the analog-to-digital conversion function with few bits of resolution. We conclude that the performance of an ADC with at least 5 bits of resolution is pretty reasonable and that this reduction in the number of bits, in comparison to 8-bit ADC, represents a fairly expressive energy saving.

==> data/VSWR_new.dat <==
350 2.736642
351 2.704209
352 2.647921
353 2.583945
354 2.548776
355 2.511909
356 2.473586
357 2.422832
358 2.402012
359 2.382780
360 2.328844
361 2.306662
362 2.279038
363 2.225301
364 2.181097
365 2.154528
366 2.106924
367 2.063399
368 2.033532
369 2.011629
370 1.991395
371 1.969181
372 1.937003
373 1.906166
374 1.874560
375 1.843394
376 1.809505
377 1.777703
378 1.753077
379 1.721891
380 1.708120
381 1.682841
382 1.661283
383 1.644055
384 1.624482
385 1.604784
386 1.584714
387 1.569938
388 1.554203
389 1.535392
390 1.529034
391 1.516978
392 1.498690
393 1.477322
394 1.462299
395 1.439790
396 1.423901
397 1.404214
398 1.384260
399 1.361994
400 1.346725
401 1.320039
402 1.305828
403 1.292876
404 1.278942
405 1.268525
406 1.260907
407 1.253091
408 1.246326
409 1.244382
410 1.237833
411 1.242922
412 1.239590
413 1.246004
414 1.253081
415 1.259023
416 1.274729
417 1.274410
418 1.283830
419 1.293948
420 1.298531
421 1.309053
422 1.324968
423 1.342717
424 1.366596
425 1.390564
426 1.406279
427 1.431409
428 1.464007
429 1.485531
430 1.518332
431 1.557098
432 1.583349
433 1.620215
434 1.663134
435 1.702228
436 1.745315
437 1.783748
438 1.824645
439 1.863543
440 1.916155
441 1.956928
442 2.006639
443 2.046218
444 2.101773
445 2.139943
446 2.173925
447 2.213115
448 2.234053
449 2.290806
450 2.328114


==> data/bf_zf.csv <==
SNR,1b,2b,3b,4b,5b,6b,7b,8b
0,0.3773,0.3201,0.2861,0.2751,0.2709,0.2707,0.2700,0.2693
5,0.3141,0.2216,0.1736,0.1583,0.1553,0.1544,0.1539,0.1536
10,0.2736,0.1507,0.0873,0.0685,0.0637,0.0626,0.0623,0.0621
15,0.2550,0.1162,0.0436,0.0239,0.0194,0.0185,0.0180,0.0181
20,0.2482,0.1029,0.0276,0.0097,0.0062,0.0055,0.0052,0.0054
25,0.2464,0.0978,0.0224,0.0058,0.0031,0.0026,0.0023,0.0024
30,0.2454,0.0967,0.0209,0.0048,0.0024,0.0019,0.0018,0.0018


==> data/data_avg.csv <==
SNR,Hardware,3b,4b,5b
35.89502927498619,1.228644189171037e-06,0.0005687309739598958,9.546737615359654e-05,6.163839843646071e-05
29.87151245730988,1.488309467019234e-06,0.0005026616275859243,0.0002343705800375859,8.350670652050165e-05
26.38093890120827,2.415752433545131e-06,0.0006273207787009181,0.000272601715497187,8.22189846678151e-05
23.88395714294779,6.240325771560282e-06,0.0004932712371324103,0.0005861774617036365,8.64267931348124e-05
21.93900771383187,4.876281353610001e-06,0.0005328926188207718,0.000598944194429133,0.0001443125194456842
20.31681969055137,2.163676227505817e-05,0.0007088257473749383,0.0007742354638848384,0.0002043767712152197
18.98063198411218,2.694526926766508e-05,0.0007062190387911569,0.0007702716693629746,0.0003022434643422257
17.80843516092051,5.111459501870699e-05,0.0008405229991092835,0.0009482153048930941,0.0003837412841032224
16.62023725755439,0.0001376772655821894,0.0009779847362170609,0.001046099488639019,0.0005820835504789834
15.93763080528475,0.0002160271060835309,0.001086718202948917,0.001389206204173432,0.0007520825445724872
15.09256206457363,0.0004358869930145063,0.001214246023313577,0.001738163858175102,0.001085978501419475
14.33999697260852,0.0007212813763111223,0.001473944343754929,0.00213974186135295,0.001697621043070734
13.72464215131193,0.001051879597264895,0.001718599285377172,0.002604036260267674,0.00252575298414633
13.05218539055375,0.001700593101803282,0.002289976693635459,0.002960433333751317,0.003496991095387472
12.31658005263935,0.002704235416760791,0.002708962835394714,0.003570051420118746,0.003297888932399729
11.98961829530595,0.003665253463052236,NaN,0.00329955760300549,0.004710956632576117


==> data/data_review.csv <==
SNR,Hardware,3b,4b,5b
26.403,0.002265,0.023071,0.0071583,0.0024542
25.243,0.0025808,0.022824,0.00782,0.0026392
24.22,0.0031183,0.025693,0.0069625,0.0032483
23.304,0.0020883,0.025108,0.0094475,0.003165
22.477,0.0024542,0.024655,0.0083025,0.0033142
21.721,0.0025,0.02531,0.0098533,0.003975
21.026,0.0026658,0.023282,0.010551,0.0035683
20.382,0.0026475,0.023877,0.0099658,0.0052133
19.783,0.0030117,0.026846,0.010269,0.0041167
19.222,0.003115,0.027954,0.011205,0.0034092
18.696,0.0034625,0.029832,0.010806,0.0057925
18.199,0.0032217,0.035312,0.012721,0.0061
17.729,0.0042583,0.036852,0.011802,0.0047225
17.284,0.0050508,0.042072,0.011107,0.0056767
16.86,0.005135,0.050276,0.012991,0.0069908
16.456,0.0057167,0.042498,0.013923,0.0073375


==> data/impedance.dat <==
0.725029 -0.850536
0.725690 -0.839135
0.731007 -0.823010
0.742615 -0.809194
0.748361 -0.800610
0.755143 -0.791982
0.761848 -0.782354
0.769274 -0.767821
0.773048 -0.762300
0.775482 -0.756230
0.782681 -0.739076
0.785560 -0.731764
0.785001 -0.719211
0.793412 -0.701869
0.800978 -0.687518
0.802445 -0.676327
0.817142 -0.664659
0.823910 -0.648479
0.840858 -0.645265
0.846525 -0.638048
0.851465 -0.631017
0.850626 -0.619226
0.860344 -0.608654
0.862045 -0.593565
0.868903 -0.580812
0.875719 -0.567864
0.891949 -0.557976
0.895835 -0.542159
0.905228 -0.532787
0.914012 -0.518874
0.927217 -0.516619
0.932413 -0.503766
0.941660 -0.494436
0.951161 -0.487442
0.956165 -0.477094
0.966559 -0.468167
0.978059 -0.458833
0.983996 -0.450930
0.987664 -0.441621
0.999443 -0.431958
0.999362 -0.427697
1.001933 -0.420143
1.004164 -0.408183
1.013391 -0.395106
1.020206 -0.385614
1.028171 -0.370576
1.029610 -0.359245
1.037677 -0.345428
1.042035 -0.330733
1.050079 -0.313882
1.058300 -0.301782
1.070780 -0.279418
1.081826 -0.266066
1.091835 -0.252991
1.099118 -0.238839
1.111644 -0.225220
1.125147 -0.212324
1.135315 -0.199310
1.145884 -0.185753
1.160217 -0.173244
1.169769 -0.156948
1.189157 -0.143799
1.198661 -0.126657
1.214152 -0.114497
1.229160 -0.101552
1.240842 -0.090107
1.260590 -0.082048
1.264130 -0.070206
1.277245 -0.057284
1.290455 -0.042523
1.297346 -0.024998
1.308987 -0.006032
1.324459 0.017017
1.340964 0.032334
1.362739 0.049333
1.384281 0.064646
1.395554 0.085679
1.415970 0.105240
1.443274 0.125546
1.458637 0.145341
1.484772 0.166511
1.515719 0.190118
1.535949 0.207043
1.565250 0.228275
1.605287 0.240996
1.633838 0.267508
1.669430 0.288455
1.704892 0.300387
1.743247 0.311907
1.783499 0.315921
1.829357 0.336879
1.866743 0.349667
1.921120 0.348820
1.963057 0.350155
2.016207 0.363052
2.057176 0.362753
2.097323 0.354150
2.140183 0.350904
2.161893 0.351712
2.218793 0.358255
2.269834 0.327496


==> data/power_consumption.csv <==
nbits,power
1,1.8e-06
2,3.6e-06
3,7.1e-06
4,1.43e-05
5,2.86e-05
6,5.71e-05
7,0.0001143
8,0.0002286

